Magnetic Dynamics in Heavy-Fermion Systems with Multipolar Ordering Studied by Neutron Scattering

Despite more than half a century of studies in heavy-fermion compounds, a full understanding of the various possible magnetic ordering phenomena is still far from complete. Some heavy-fermion materials show so-called hidden-order phases, which are invisible to conventional diffraction techniques. The multipolar moments of the $f$-electrons in their specific crystal field environment play a decisive role in the formation of these phases. Such hidden-order phases have been observed in a variety of compounds containing $4f$ and $5f$ elements, like URu$_2$Si$_2$, NpO$_2$, YbRu$_2$Ge$_2$, and CeB$_6$. The competition or coexistence of multipolar ordering with more conventional magnetic order parameters, such as ferro- or antiferromagnetism, gives rise to complex magnetic-field$-$temperature phase diagrams in these compounds that provide a rich playground for experimental and theoretical investigations. Here I examine the pure and La-doped $f$-electron system CeB$_6$, as well as Ce$_{3}$Pd$_{20}$Si$_{6}$, by means of neutron scattering. The magnetic field dependence of the zone center exciton mode in CeB$_6$ was studied in fields up to 14.5 T and compared with the existing theory. A long standing question of the applicability of the phenomenological temperature dependence $\Gamma=k_{\text B}T_{\text K}+A \sqrt{T}$, where $T_{\text K}$ is the Kondo temperature, for two limiting cases, the Kondo lattice and Kondo impurity, has been investigated on a set of samples diluted with lanthanum. In Ce$_{3}$Pd$_{20}$Si$_{6}$, the order parameter of the AFQ phase was uncovered, and its field dependence was studied in fields up to 9 T.

==> timeline.txt <==
:2:0
:3:1
:3:2
:3:3
:3:4
:3:5
:3:6
:3:7
:3:8
:3:9
:3:10
:3:11
:3:12
:3:13
:3:14
:3:15
:3:16
:1:17
:3:16
:3:15
:3:14
:3:13
:3:12
:3:11
:3:10
:3:9
:3:8
:3:7
:3:6
:3:5
:3:4
:3:3
:3:2
:3:1
:2:0

